Observation of topologically protected Dirac spin-textures and \pi Berry's phase in pure Antimony (Sb) and topological insulator BiSb

A topologically ordered material is characterized by a rare quantum organization of electrons that evades the conventional spontaneously broken symmetry based classification of condensed matter. Exotic spin transport phenomena such as the dissipationless quantum spin Hall effect have been speculated to originate from a novel topological order whose identification requires a spin sensitive measurement. Using Spin-resolved-ARPES, we probe the spin degrees of freedom and demonstrate that topological quantum numbers are uniquely determined from spin-texture Berry Phase imaging measurements. Applying this method to pure antimony (Sb) and Bi-Sb, we identify the origin of its novel Topological Order and the negative value of the mirror Chern number. These results taken together constitute the first observation of surface electrons collectively carrying a topological Berry's phase and definite mirror Chern chirality in pure Antimony (Sb) which are the key electronic properties for realizing topological quantum computing via the interface Majorana fermion framework. This paper contains the details of the above mentioned previously reported (Science \textbf{323}, 919 (2009)) results.

==> 00README.XXX.txt <==
B_Hsieh_Science.dvi keepcomments
